Consistency Cuts for Dantzig-Wolfe Reformulations

This paper introduces a family of valid inequalities, that we term consistency cuts, to be applied to a Dantzig-Wolfe reformulation (or decomposition) with linking variables. We prove that these cuts ensure an integer solution to the corresponding Dantzig-Wolfe relaxation when certain criteria to the structure of the decomposition are met. We implement the cuts and use them to solve a commonly used test set of 200 instances of the temporal knapsack problem. We assess the performance with and without the cuts and compare further to CPLEX and other solution methods that have historically been used to solve the test set. By separating consistency cuts we show that we can obtain optimal integer solutions much faster than the other methods and even solve the remaining unsolved problems in the test set. We also perform a second test on instances from the MIPLIB 2017 online library of mixed-integer programs, showing the potential of the cuts on a wider range of problems.

==> data.dat <==
x	sharing 	cplex	bnb	cdg	hours	mins
0	0	0	0	0	0	0
10	13	54	18	28	0.002777778	0.166666667
20	22	69	24	52	0.005555556	0.333333333
30	30	79	38	70	0.008333333	0.5
40	40	83	45	91	0.011111111	0.666666667
50	47	89	49	105	0.013888889	0.833333333
60	52	93	52	108	0.016666667	1
70	53	94	53	111	0.019444444	1.166666667
80	64	97	57	116	0.022222222	1.333333333
90	70	98	60	116	0.025	1.5
100	78	103	62	118	0.027777778	1.666666667
110	82	106	65	120	0.030555556	1.833333333
120	93	107	65	120	0.033333333	2
130	101	109	68	120	0.036111111	2.166666667
140	105	109	68	120	0.038888889	2.333333333
150	112	112	73	120	0.041666667	2.5
160	116	112	78	120	0.044444444	2.666666667
170	122	113	79	120	0.047222222	2.833333333
180	126	113	80	120	0.05	3
190	131	115	81	120	0.052777778	3.166666667
200	133	115	82	120	0.055555556	3.333333333
210	134	115	84	120	0.058333333	3.5
220	134	116	84	120	0.061111111	3.666666667
230	139	117	86	120	0.063888889	3.833333333
240	144	117	88	120	0.066666667	4
250	147	118	91	120	0.069444444	4.166666667
260	149	119	92	120	0.072222222	4.333333333
270	150	119	93	120	0.075	4.5
280	151	120	93	120	0.077777778	4.666666667
290	152	120	93	120	0.080555556	4.833333333
300	152	120	96	120	0.083333333	5
310	153	120	97	122	0.086111111	5.166666667
320	153	121	97	122	0.088888889	5.333333333
330	154	122	99	122	0.091666667	5.5
340	154	122	101	124	0.094444444	5.666666667
350	155	122	102	124	0.097222222	5.833333333
360	156	122	104	124	0.1	6
370	157	122	105	124	0.102777778	6.166666667
380	159	122	105	124	0.105555556	6.333333333
390	159	123	105	124	0.108333333	6.5
400	160	123	106	124	0.111111111	6.666666667
410	160	125	106	125	0.113888889	6.833333333
420	161	125	107	125	0.116666667	7
430	161	125	109	125	0.119444444	7.166666667
440	161	125	109	125	0.122222222	7.333333333
450	162	125	111	125	0.125	7.5
460	163	126	111	125	0.127777778	7.666666667
470	163	126	113	126	0.130555556	7.833333333
480	163	126	114	126	0.133333333	8
490	163	126	114	126	0.136111111	8.166666667
500	164	126	114	128	0.138888889	8.333333333
510	166	126	115	128	0.141666667	8.5
520	167	126	116	128	0.144444444	8.666666667
530	167	127	117	128	0.147222222	8.833333333
540	168	128	117	128	0.15	9
550	168	128	117	129	0.152777778	9.166666667
560	169	128	117	129	0.155555556	9.333333333
570	169	128	118	129	0.158333333	9.5
580	169	128	118	129	0.161111111	9.666666667
590	169	128	118	130	0.163888889	9.833333333
600	170	128	120	130	0.166666667	10
610	170	128	120	130	0.169444444	10.16666667
620	170	128	120	130	0.172222222	10.33333333
630	170	128	120	130	0.175	10.5
640	170	128	121	130	0.177777778	10.66666667
650	172	129	121	130	0.180555556	10.83333333
660	172	130	121	130	0.183333333	11
670	172	131	121	130	0.186111111	11.16666667
680	172	131	121	130	0.188888889	11.33333333
690	173	131	122	130	0.191666667	11.5
700	173	131	123	130	0.194444444	11.66666667
710	175	131	125	130	0.197222222	11.83333333
720	176	131	125	130	0.2	12
730	176	131	125	130	0.202777778	12.16666667
740	176	131	125	130	0.205555556	12.33333333
750	176	133	125	130	0.208333333	12.5
760	176	133	125	130	0.211111111	12.66666667
770	176	133	125	130	0.213888889	12.83333333
780	176	133	125	130	0.216666667	13
790	176	133	125	130	0.219444444	13.16666667
800	177	134	125	130	0.222222222	13.33333333
810	177	134	125	130	0.225	13.5
820	177	134	125	130	0.227777778	13.66666667
830	177	134	125	130	0.230555556	13.83333333
840	177	134	125	130	0.233333333	14
850	177	134	125	130	0.236111111	14.16666667
860	177	134	125	130	0.238888889	14.33333333
870	177	134	125	130	0.241666667	14.5
880	179	134	126	130	0.244444444	14.66666667
890	179	134	126	130	0.247222222	14.83333333
900	179	135	126	130	0.25	15
910	179	135	126	130	0.252777778	15.16666667
920	180	135	127	130	0.255555556	15.33333333
930	180	135	127	130	0.258333333	15.5
940	180	136	127	130	0.261111111	15.66666667
950	180	136	127	130	0.263888889	15.83333333
960	180	136	127	130	0.266666667	16
970	181	136	127	130	0.269444444	16.16666667
980	182	136	128	130	0.272222222	16.33333333
990	183	136	128	130	0.275	16.5
1000	183	136	128	130	0.277777778	16.66666667
1010	183	136	129	130	0.280555556	16.83333333
1020	183	136	130	130	0.283333333	17
1030	183	136	132	130	0.286111111	17.16666667
1040	183	136	132	130	0.288888889	17.33333333
1050	183	136	133	130	0.291666667	17.5
1060	183	136	133	130	0.294444444	17.66666667
1070	183	136	133	130	0.297222222	17.83333333
1080	183	136	133	130	0.3	18
1090	183	136	134	130	0.302777778	18.16666667
1100	183	136	134	130	0.305555556	18.33333333
1110	183	136	134	130	0.308333333	18.5
1120	185	136	134	130	0.311111111	18.66666667
1130	186	136	135	130	0.313888889	18.83333333
1140	186	136	135	130	0.316666667	19
1150	186	136	137	130	0.319444444	19.16666667
1160	186	136	137	130	0.322222222	19.33333333
1170	186	136	137	130	0.325	19.5
1180	186	136	137	130	0.327777778	19.66666667
1190	186	136	137	130	0.330555556	19.83333333
1200	186	136	137	130	0.333333333	20
1210	187	136	137	130	0.336111111	20.16666667
1220	188	136	139	131	0.338888889	20.33333333
1230	188	136	139	131	0.341666667	20.5
1240	189	136	140	131	0.344444444	20.66666667
1250	189	136	140	131	0.347222222	20.83333333
1260	189	137	140	131	0.35	21
1270	189	137	140	131	0.352777778	21.16666667
1280	190	137	140	131	0.355555556	21.33333333
1290	190	137	140	131	0.358333333	21.5
1300	190	137	140	131	0.361111111	21.66666667
1310	190	137	140	131	0.363888889	21.83333333
1320	191	137	140	131	0.366666667	22
1330	191	137	141	131	0.369444444	22.16666667
1340	191	137	141	131	0.372222222	22.33333333
1350	191	137	141	132	0.375	22.5
1360	191	137	142	132	0.377777778	22.66666667
1370	191	137	143	132	0.380555556	22.83333333
1380	191	137	144	132	0.383333333	23
1390	192	137	144	132	0.386111111	23.16666667
1400	192	139	144	132	0.388888889	23.33333333
1410	192	139	145	132	0.391666667	23.5
1420	192	139	145	132	0.394444444	23.66666667
1430	193	139	145	132	0.397222222	23.83333333
1440	193	139	145	132	0.4	24
1450	193	139	145	132	0.402777778	24.16666667
1460	193	139	145	132	0.405555556	24.33333333
1470	193	139	145	132	0.408333333	24.5
1480	193	139	145	133	0.411111111	24.66666667
1490	193	139	145	133	0.413888889	24.83333333
1500	193	139	145	133	0.416666667	25
1510	193	139	145	133	0.419444444	25.16666667
1520	193	139	145	133	0.422222222	25.33333333
1530	193	139	146	133	0.425	25.5
1540	193	139	146	133	0.427777778	25.66666667
1550	193	139	147	133	0.430555556	25.83333333
1560	193	139	148	133	0.433333333	26
1570	193	140	148	134	0.436111111	26.16666667
1580	193	140	148	134	0.438888889	26.33333333
1590	193	141	148	134	0.441666667	26.5
1600	193	141	148	134	0.444444444	26.66666667
1610	193	141	148	134	0.447222222	26.83333333
1620	193	141	148	134	0.45	27
1630	193	141	148	134	0.452777778	27.16666667
1640	193	141	148	134	0.455555556	27.33333333
1650	193	141	148	134	0.458333333	27.5
1660	193	141	148	134	0.461111111	27.66666667
1670	193	141	148	134	0.463888889	27.83333333
1680	193	141	148	134	0.466666667	28
1690	194	141	148	134	0.469444444	28.16666667
1700	194	141	149	134	0.472222222	28.33333333
1710	194	141	149	134	0.475	28.5
1720	194	141	149	134	0.477777778	28.66666667
1730	194	141	149	134	0.480555556	28.83333333
1740	194	141	149	134	0.483333333	29
1750	195	142	149	134	0.486111111	29.16666667
1760	195	143	149	134	0.488888889	29.33333333
1770	195	143	149	134	0.491666667	29.5
1780	195	144	149	134	0.494444444	29.66666667
1790	195	144	149	134	0.497222222	29.83333333
1800	195	144	149	134	0.5	30
1810	195	144	149	134	0.502777778	30.16666667
1820	195	144	149	134	0.505555556	30.33333333
1830	195	144	150	134	0.508333333	30.5
1840	195	144	150	134	0.511111111	30.66666667
1850	195	144	150	135	0.513888889	30.83333333
1860	195	144	150	135	0.516666667	31
1870	195	144	150	135	0.519444444	31.16666667
1880	195	144	150	135	0.522222222	31.33333333
1890	195	144	150	135	0.525	31.5
1900	195	144	150	135	0.527777778	31.66666667
1910	195	144	150	135	0.530555556	31.83333333
1920	195	144	150	135	0.533333333	32
1930	195	144	150	135	0.536111111	32.16666667
1940	195	144	150	136	0.538888889	32.33333333
1950	195	144	150	136	0.541666667	32.5
1960	195	145	150	136	0.544444444	32.66666667
1970	195	145	150	136	0.547222222	32.83333333
1980	195	145	150	136	0.55	33
1990	195	146	150	136	0.552777778	33.16666667
2000	195	146	150	136	0.555555556	33.33333333
2010	195	146	150	136	0.558333333	33.5
2020	195	146	151	136	0.561111111	33.66666667
2030	195	146	151	136	0.563888889	33.83333333
2040	195	146	151	137	0.566666667	34
2050	195	146	151	137	0.569444444	34.16666667
2060	195	146	151	137	0.572222222	34.33333333
2070	195	146	151	137	0.575	34.5
2080	195	146	151	137	0.577777778	34.66666667
2090	195	146	151	137	0.580555556	34.83333333
2100	195	146	151	137	0.583333333	35
2110	195	149	151	137	0.586111111	35.16666667
2120	196	149	151	137	0.588888889	35.33333333
2130	196	149	151	138	0.591666667	35.5
2140	196	149	151	138	0.594444444	35.66666667
2150	196	149	151	138	0.597222222	35.83333333
2160	196	149	151	138	0.6	36
2170	196	149	151	138	0.602777778	36.16666667
2180	196	149	151	138	0.605555556	36.33333333
2190	196	149	151	139	0.608333333	36.5
2200	196	149	151	139	0.611111111	36.66666667
2210	196	149	151	139	0.613888889	36.83333333
2220	196	149	151	140	0.616666667	37
2230	196	149	152	140	0.619444444	37.16666667
2240	196	149	152	140	0.622222222	37.33333333
2250	196	149	152	140	0.625	37.5
2260	196	149	152	140	0.627777778	37.66666667
2270	196	149	152	140	0.630555556	37.83333333
2280	196	149	152	140	0.633333333	38
2290	196	149	152	140	0.636111111	38.16666667
2300	196	149	152	140	0.638888889	38.33333333
2310	196	149	152	140	0.641666667	38.5
2320	196	149	152	140	0.644444444	38.66666667
2330	196	149	152	140	0.647222222	38.83333333
2340	196	149	152	140	0.65	39
2350	196	149	152	140	0.652777778	39.16666667
2360	196	149	152	140	0.655555556	39.33333333
2370	196	149	152	140	0.658333333	39.5
2380	196	149	152	140	0.661111111	39.66666667
2390	196	149	153	140	0.663888889	39.83333333
2400	196	149	153	140	0.666666667	40
2410	196	149	153	140	0.669444444	40.16666667
2420	196	149	153	140	0.672222222	40.33333333
2430	196	149	153	140	0.675	40.5
2440	196	149	153	140	0.677777778	40.66666667
2450	196	149	153	140	0.680555556	40.83333333
2460	196	149	153	140	0.683333333	41
2470	196	149	154	140	0.686111111	41.16666667
2480	196	149	154	140	0.688888889	41.33333333
2490	196	149	155	140	0.691666667	41.5
2500	196	149	155	140	0.694444444	41.66666667
2510	196	149	155	140	0.697222222	41.83333333
2520	196	149	155	140	0.7	42
2530	196	149	155	140	0.702777778	42.16666667
2540	196	149	155	140	0.705555556	42.33333333
2550	196	149	155	140	0.708333333	42.5
2560	196	149	155	140	0.711111111	42.66666667
2570	196	149	156	140	0.713888889	42.83333333
2580	196	149	156	140	0.716666667	43
2590	196	149	156	140	0.719444444	43.16666667
2600	196	149	156	140	0.722222222	43.33333333
2610	196	149	156	140	0.725	43.5
2620	196	149	156	140	0.727777778	43.66666667
2630	196	149	156	140	0.730555556	43.83333333
2640	196	149	156	140	0.733333333	44
2650	196	149	156	140	0.736111111	44.16666667
2660	196	149	156	140	0.738888889	44.33333333
2670	196	149	156	140	0.741666667	44.5
2680	196	149	156	140	0.744444444	44.66666667
2690	196	149	156	140	0.747222222	44.83333333
2700	196	149	156	140	0.75	45
2710	196	149	156	140	0.752777778	45.16666667
2720	196	149	156	140	0.755555556	45.33333333
2730	196	149	156	140	0.758333333	45.5
2740	196	149	156	140	0.761111111	45.66666667
2750	196	149	156	140	0.763888889	45.83333333
2760	196	150	156	141	0.766666667	46
2770	196	150	156	142	0.769444444	46.16666667
2780	196	150	157	142	0.772222222	46.33333333
2790	196	150	157	142	0.775	46.5
2800	196	150	157	142	0.777777778	46.66666667
2810	196	150	157	142	0.780555556	46.83333333
2820	196	150	157	142	0.783333333	47
2830	196	150	157	142	0.786111111	47.16666667
2840	196	150	157	142	0.788888889	47.33333333
2850	196	151	157	142	0.791666667	47.5
2860	196	151	157	142	0.794444444	47.66666667
2870	196	151	157	142	0.797222222	47.83333333
2880	196	151	157	142	0.8	48
2890	196	151	157	142	0.802777778	48.16666667
2900	196	151	157	142	0.805555556	48.33333333
2910	196	151	157	142	0.808333333	48.5
2920	196	151	157	142	0.811111111	48.66666667
2930	196	151	157	142	0.813888889	48.83333333
2940	196	151	157	142	0.816666667	49
2950	196	151	157	142	0.819444444	49.16666667
2960	196	151	157	142	0.822222222	49.33333333
2970	196	151	157	142	0.825	49.5
2980	196	151	157	142	0.827777778	49.66666667
2990	196	151	157	142	0.830555556	49.83333333
3000	196	151	157	142	0.833333333	50
3010	196	151	158	142	0.836111111	50.16666667
3020	196	151	158	142	0.838888889	50.33333333
3030	196	151	158	143	0.841666667	50.5
3040	196	151	158	143	0.844444444	50.66666667
3050	196	151	158	143	0.847222222	50.83333333
3060	196	151	158	143	0.85	51
3070	196	151	158	143	0.852777778	51.16666667
3080	196	151	158	143	0.855555556	51.33333333
3090	196	151	159	143	0.858333333	51.5
3100	196	151	159	143	0.861111111	51.66666667
3110	196	151	159	143	0.863888889	51.83333333
3120	196	151	159	143	0.866666667	52
3130	196	151	159	143	0.869444444	52.16666667
3140	196	151	159	143	0.872222222	52.33333333
3150	196	151	159	143	0.875	52.5
3160	196	151	159	143	0.877777778	52.66666667
3170	196	151	159	143	0.880555556	52.83333333
3180	196	151	159	143	0.883333333	53
3190	196	151	159	143	0.886111111	53.16666667
3200	196	151	159	143	0.888888889	53.33333333
3210	196	151	159	143	0.891666667	53.5
3220	196	151	159	143	0.894444444	53.66666667
3230	196	151	159	143	0.897222222	53.83333333
3240	196	151	159	143	0.9	54
3250	197	151	159	143	0.902777778	54.16666667
3260	197	151	159	143	0.905555556	54.33333333
3270	197	151	159	143	0.908333333	54.5
3280	197	151	159	143	0.911111111	54.66666667
3290	197	151	159	143	0.913888889	54.83333333
3300	197	151	159	143	0.916666667	55
3310	197	151	159	143	0.919444444	55.16666667
3320	197	151	159	144	0.922222222	55.33333333
3330	197	151	159	144	0.925	55.5
3340	197	152	159	144	0.927777778	55.66666667
3350	197	152	159	144	0.930555556	55.83333333
3360	197	152	159	144	0.933333333	56
3370	197	152	159	144	0.936111111	56.16666667
3380	197	152	159	144	0.938888889	56.33333333
3390	197	152	159	144	0.941666667	56.5
3400	198	152	159	145	0.944444444	56.66666667
3410	198	152	159	145	0.947222222	56.83333333
3420	198	152	159	145	0.95	57
3430	198	152	159	145	0.952777778	57.16666667
3440	198	152	159	145	0.955555556	57.33333333
3450	198	152	159	145	0.958333333	57.5
3460	198	152	159	145	0.961111111	57.66666667
3470	198	152	159	145	0.963888889	57.83333333
3480	198	152	159	145	0.966666667	58
3490	198	152	159	145	0.969444444	58.16666667
3500	198	152	159	145	0.972222222	58.33333333
3510	198	152	159	146	0.975	58.5
3520	198	152	159	146	0.977777778	58.66666667
3530	198	152	159	146	0.980555556	58.83333333
3540	198	152	159	146	0.983333333	59
3550	198	152	159	146	0.986111111	59.16666667
3560	198	152	159	146	0.988888889	59.33333333
3570	198	152	159	146	0.991666667	59.5
3580	198	152	159	146	0.994444444	59.66666667
3590	198	152	159	146	0.997222222	59.83333333
3600	198	152	159	146	1	60
3610	198	152	159	146	1.002777778	60.16666667
3620	198	152	159	146	1.005555556	60.33333333
3630	198	152	159	146	1.008333333	60.5
3640	198	152	160	146	1.011111111	60.66666667
3650	199	152	160	146	1.013888889	60.83333333
3660	199	152	160	146	1.016666667	61
3670	199	152	160	146	1.019444444	61.16666667
3680	199	152	160	146	1.022222222	61.33333333
3690	199	152	160	146	1.025	61.5
3700	199	152	160	146	1.027777778	61.66666667
3710	199	152	160	146	1.030555556	61.83333333
3720	199	152	160	146	1.033333333	62
3730	199	152	160	146	1.036111111	62.16666667
3740	199	152	160	147	1.038888889	62.33333333
3750	199	152	160	147	1.041666667	62.5
3760	199	152	160	147	1.044444444	62.66666667
3770	199	152	160	147	1.047222222	62.83333333
3780	199	152	160	147	1.05	63
3790	199	152	160	147	1.052777778	63.16666667
3800	199	152	160	147	1.055555556	63.33333333
3810	199	152	160	147	1.058333333	63.5
3820	199	152	160	147	1.061111111	63.66666667
3830	199	152	161	147	1.063888889	63.83333333
3840	199	152	161	147	1.066666667	64
3850	199	152	161	147	1.069444444	64.16666667
3860	199	152	161	147	1.072222222	64.33333333
3870	199	152	161	147	1.075	64.5
3880	199	152	161	147	1.077777778	64.66666667
3890	199	152	161	147	1.080555556	64.83333333
3900	199	153	161	147	1.083333333	65
3910	199	153	161	147	1.086111111	65.16666667
3920	199	153	161	147	1.088888889	65.33333333
3930	199	153	161	147	1.091666667	65.5
3940	199	153	161	147	1.094444444	65.66666667
3950	199	153	161	147	1.097222222	65.83333333
3960	199	153	161	148	1.1	66
3970	199	153	161	148	1.102777778	66.16666667
3980	199	153	161	148	1.105555556	66.33333333
3990	199	153	161	148	1.108333333	66.5
4000	199	153	161	148	1.111111111	66.66666667
4010	199	153	161	148	1.113888889	66.83333333
4020	199	153	161	148	1.116666667	67
4030	199	153	161	148	1.119444444	67.16666667
4040	199	153	161	148	1.122222222	67.33333333
4050	199	153	161	148	1.125	67.5
4060	199	153	161	148	1.127777778	67.66666667
4070	199	153	161	148	1.130555556	67.83333333
4080	199	153	161	148	1.133333333	68
4090	199	153	162	148	1.136111111	68.16666667
4100	199	153	162	148	1.138888889	68.33333333
4110	199	153	162	148	1.141666667	68.5
4120	199	153	162	149	1.144444444	68.66666667
4130	199	153	162	149	1.147222222	68.83333333
4140	199	153	162	149	1.15	69
4150	199	153	162	149	1.152777778	69.16666667
4160	199	153	162	149	1.155555556	69.33333333
4170	199	153	162	149	1.158333333	69.5
4180	199	153	162	149	1.161111111	69.66666667
4190	199	153	162	149	1.163888889	69.83333333
4200	199	153	162	149	1.166666667	70
4210	199	153	162	149	1.169444444	70.16666667
4220	199	153	162	149	1.172222222	70.33333333
4230	199	153	162	149	1.175	70.5
4240	199	153	162	149	1.177777778	70.66666667
4250	199	153	162	149	1.180555556	70.83333333
4260	199	153	162	149	1.183333333	71
4270	199	153	162	149	1.186111111	71.16666667
4280	199	153	162	149	1.188888889	71.33333333
4290	199	153	162	149	1.191666667	71.5
4300	199	153	162	149	1.194444444	71.66666667
4310	199	153	162	149	1.197222222	71.83333333
4320	199	153	162	149	1.2	72
4330	199	153	162	149	1.202777778	72.16666667
4340	199	153	162	149	1.205555556	72.33333333
4350	199	153	162	149	1.208333333	72.5
4360	199	153	162	149	1.211111111	72.66666667
4370	199	153	162	149	1.213888889	72.83333333
4380	199	153	162	149	1.216666667	73
4390	199	153	162	149	1.219444444	73.16666667
4400	199	153	162	149	1.222222222	73.33333333
4410	199	153	162	149	1.225	73.5
4420	199	153	163	149	1.227777778	73.66666667
4430	199	153	164	149	1.230555556	73.83333333
4440	199	153	164	149	1.233333333	74
4450	199	153	164	149	1.236111111	74.16666667
4460	199	153	164	149	1.238888889	74.33333333
4470	199	153	164	149	1.241666667	74.5
4480	199	153	164	149	1.244444444	74.66666667
4490	199	153	164	149	1.247222222	74.83333333
4500	199	153	164	149	1.25	75
4510	199	153	164	149	1.252777778	75.16666667
4520	199	153	164	150	1.255555556	75.33333333
4530	199	153	164	150	1.258333333	75.5
4540	199	153	164	150	1.261111111	75.66666667
4550	199	153	164	151	1.263888889	75.83333333
4560	199	153	164	151	1.266666667	76
4570	199	153	164	151	1.269444444	76.16666667
4580	199	153	164	151	1.272222222	76.33333333
4590	199	153	164	152	1.275	76.5
4600	199	153	164	152	1.277777778	76.66666667
4610	199	153	164	152	1.280555556	76.83333333
4620	199	153	164	152	1.283333333	77
4630	199	153	164	153	1.286111111	77.16666667
4640	199	153	165	153	1.288888889	77.33333333
4650	199	153	165	153	1.291666667	77.5
4660	199	153	165	153	1.294444444	77.66666667
4670	199	153	165	153	1.297222222	77.83333333
4680	199	153	165	153	1.3	78
4690	199	153	165	153	1.302777778	78.16666667
4700	199	153	165	153	1.305555556	78.33333333
4710	199	153	165	153	1.308333333	78.5
4720	199	153	165	153	1.311111111	78.66666667
4730	199	153	165	153	1.313888889	78.83333333
4740	199	153	165	153	1.316666667	79
4750	199	153	165	153	1.319444444	79.16666667
4760	199	153	165	153	1.322222222	79.33333333
4770	199	153	165	153	1.325	79.5
4780	199	153	165	153	1.327777778	79.66666667
4790	199	153	165	153	1.330555556	79.83333333
4800	199	153	165	153	1.333333333	80
4810	199	153	165	153	1.336111111	80.16666667
4820	199	153	165	153	1.338888889	80.33333333
4830	199	153	165	153	1.341666667	80.5
4840	199	153	165	153	1.344444444	80.66666667
4850	199	153	165	153	1.347222222	80.83333333
4860	199	153	165	153	1.35	81
4870	199	153	167	153	1.352777778	81.16666667
4880	199	153	167	155	1.355555556	81.33333333
4890	199	153	167	155	1.358333333	81.5
4900	199	153	167	155	1.361111111	81.66666667
4910	199	153	167	155	1.363888889	81.83333333
4920	199	153	167	155	1.366666667	82
4930	199	153	167	155	1.369444444	82.16666667
4940	199	153	167	155	1.372222222	82.33333333
4950	199	153	167	155	1.375	82.5
4960	199	153	167	156	1.377777778	82.66666667
4970	199	153	168	156	1.380555556	82.83333333
4980	199	153	168	156	1.383333333	83
4990	199	153	168	156	1.386111111	83.16666667
5000	199	153	168	156	1.388888889	83.33333333
5010	199	153	168	156	1.391666667	83.5
5020	199	153	168	156	1.394444444	83.66666667
5030	199	153	168	156	1.397222222	83.83333333
5040	199	153	168	156	1.4	84
5050	199	153	168	156	1.402777778	84.16666667
5060	199	153	168	156	1.405555556	84.33333333
5070	199	153	168	156	1.408333333	84.5
5080	200	153	168	156	1.411111111	84.66666667
5090	200	153	168	156	1.413888889	84.83333333
5100	200	153	168	156	1.416666667	85
5110	200	153	168	156	1.419444444	85.16666667
5120	200	153	168	156	1.422222222	85.33333333
5130	200	153	168	156	1.425	85.5
5140	200	153	168	156	1.427777778	85.66666667
5150	200	153	168	156	1.430555556	85.83333333
5160	200	153	168	156	1.433333333	86
5170	200	153	168	156	1.436111111	86.16666667
5180	200	153	168	156	1.438888889	86.33333333
5190	200	153	168	156	1.441666667	86.5
5200	200	153	168	156	1.444444444	86.66666667
5210	200	153	168	156	1.447222222	86.83333333
5220	200	153	168	156	1.45	87
5230	200	153	168	156	1.452777778	87.16666667
5240	200	153	168	156	1.455555556	87.33333333
5250	200	153	168	157	1.458333333	87.5
5260	200	153	168	157	1.461111111	87.66666667
5270	200	153	168	157	1.463888889	87.83333333
5280	200	153	169	157	1.466666667	88
5290	200	153	169	157	1.469444444	88.16666667
5300	200	153	169	158	1.472222222	88.33333333
5310	200	153	169	158	1.475	88.5
5320	200	153	169	158	1.477777778	88.66666667
5330	200	153	169	158	1.480555556	88.83333333
5340	200	153	169	158	1.483333333	89
5350	200	153	169	158	1.486111111	89.16666667
5360	200	153	169	158	1.488888889	89.33333333
5370	200	153	169	158	1.491666667	89.5
5380	200	153	169	158	1.494444444	89.66666667
5390	200	153	169	158	1.497222222	89.83333333
5400	200	153	169	158	1.5	90
5410	200	153	169	158	1.502777778	90.16666667
5420	200	153	170	158	1.505555556	90.33333333
5430	200	153	170	158	1.508333333	90.5
5440	200	153	170	158	1.511111111	90.66666667
5450	200	153	170	158	1.513888889	90.83333333
5460	200	153	170	158	1.516666667	91
5470	200	153	170	158	1.519444444	91.16666667
5480	200	153	170	158	1.522222222	91.33333333
5490	200	153	170	158	1.525	91.5
5500	200	153	170	158	1.527777778	91.66666667
5510	200	153	170	158	1.530555556	91.83333333
5520	200	153	170	158	1.533333333	92
5530	200	153	170	158	1.536111111	92.16666667
5540	200	153	170	158	1.538888889	92.33333333
5550	200	153	170	158	1.541666667	92.5
5560	200	153	170	158	1.544444444	92.66666667
5570	200	153	170	158	1.547222222	92.83333333
5580	200	153	170	158	1.55	93
5590	200	153	170	158	1.552777778	93.16666667
5600	200	153	170	158	1.555555556	93.33333333
5610	200	153	170	158	1.558333333	93.5
5620	200	153	170	158	1.561111111	93.66666667
5630	200	153	170	158	1.563888889	93.83333333
5640	200	153	170	158	1.566666667	94
5650	200	153	170	158	1.569444444	94.16666667
5660	200	153	170	158	1.572222222	94.33333333
5670	200	153	170	158	1.575	94.5
5680	200	153	170	158	1.577777778	94.66666667
5690	200	153	170	158	1.580555556	94.83333333
5700	200	153	170	158	1.583333333	95
5710	200	153	170	158	1.586111111	95.16666667
5720	200	153	170	158	1.588888889	95.33333333
5730	200	153	170	159	1.591666667	95.5
5740	200	153	170	159	1.594444444	95.66666667
5750	200	153	170	159	1.597222222	95.83333333
5760	200	153	170	159	1.6	96
5770	200	153	170	159	1.602777778	96.16666667
5780	200	153	170	159	1.605555556	96.33333333
5790	200	153	170	159	1.608333333	96.5
5800	200	153	170	159	1.611111111	96.66666667
5810	200	153	170	159	1.613888889	96.83333333
5820	200	153	170	159	1.616666667	97
5830	200	153	170	159	1.619444444	97.16666667
5840	200	153	170	159	1.622222222	97.33333333
5850	200	153	170	159	1.625	97.5
5860	200	153	170	159	1.627777778	97.66666667
5870	200	153	170	159	1.630555556	97.83333333
5880	200	153	170	159	1.633333333	98
5890	200	153	170	159	1.636111111	98.16666667
5900	200	153	170	159	1.638888889	98.33333333
5910	200	153	170	160	1.641666667	98.5
5920	200	153	170	160	1.644444444	98.66666667
5930	200	153	170	160	1.647222222	98.83333333
5940	200	153	170	160	1.65	99
5950	200	153	170	160	1.652777778	99.16666667
5960	200	153	170	160	1.655555556	99.33333333
5970	200	153	170	160	1.658333333	99.5
5980	200	153	170	160	1.661111111	99.66666667
5990	200	153	170	161	1.663888889	99.83333333
6000	200	153	170	161	1.666666667	100
6010	200	153	170	161	1.669444444	100.1666667
6020	200	153	170	161	1.672222222	100.3333333
6030	200	153	171	161	1.675	100.5
6040	200	153	171	161	1.677777778	100.6666667
6050	200	154	171	161	1.680555556	100.8333333
6060	200	154	171	161	1.683333333	101
6070	200	154	171	161	1.686111111	101.1666667
6080	200	154	171	161	1.688888889	101.3333333
6090	200	154	172	161	1.691666667	101.5
6100	200	154	172	161	1.694444444	101.6666667
6110	200	154	172	161	1.697222222	101.8333333
6120	200	154	172	161	1.7	102
6130	200	154	172	161	1.702777778	102.1666667
6140	200	154	172	161	1.705555556	102.3333333
6150	200	154	172	161	1.708333333	102.5
6160	200	154	172	161	1.711111111	102.6666667
6170	200	154	172	161	1.713888889	102.8333333
6180	200	154	172	161	1.716666667	103
6190	200	154	172	161	1.719444444	103.1666667
6200	200	154	172	161	1.722222222	103.3333333
6210	200	154	172	161	1.725	103.5
6220	200	154	172	161	1.727777778	103.6666667
6230	200	154	172	161	1.730555556	103.8333333
6240	200	154	172	161	1.733333333	104
6250	200	154	172	161	1.736111111	104.1666667
6260	200	154	172	161	1.738888889	104.3333333
6270	200	154	172	161	1.741666667	104.5
6280	200	154	172	161	1.744444444	104.6666667
6290	200	154	172	161	1.747222222	104.8333333
6300	200	154	172	161	1.75	105
6310	200	154	172	161	1.752777778	105.1666667
6320	200	154	173	161	1.755555556	105.3333333
6330	200	154	173	161	1.758333333	105.5
6340	200	154	173	161	1.761111111	105.6666667
6350	200	154	173	162	1.763888889	105.8333333
6360	200	154	173	162	1.766666667	106
6370	200	154	173	162	1.769444444	106.1666667
6380	200	154	173	163	1.772222222	106.3333333
6390	200	154	173	163	1.775	106.5
6400	200	154	173	163	1.777777778	106.6666667
6410	200	154	173	163	1.780555556	106.8333333
6420	200	154	173	163	1.783333333	107
6430	200	154	173	163	1.786111111	107.1666667
6440	200	154	173	163	1.788888889	107.3333333
6450	200	154	173	163	1.791666667	107.5
6460	200	154	173	163	1.794444444	107.6666667
6470	200	154	173	163	1.797222222	107.8333333
6480	200	154	173	163	1.8	108
6490	200	154	173	163	1.802777778	108.1666667
6500	200	154	173	163	1.805555556	108.3333333
6510	200	154	173	164	1.808333333	108.5
6520	200	154	173	164	1.811111111	108.6666667
6530	200	154	173	164	1.813888889	108.8333333
6540	200	154	173	164	1.816666667	109
6550	200	154	173	164	1.819444444	109.1666667
6560	200	155	173	164	1.822222222	109.3333333
6570	200	155	173	164	1.825	109.5
6580	200	155	173	164	1.827777778	109.6666667
6590	200	155	173	164	1.830555556	109.8333333
6600	200	155	173	164	1.833333333	110
6610	200	155	173	164	1.836111111	110.1666667
6620	200	155	173	164	1.838888889	110.3333333
6630	200	155	173	165	1.841666667	110.5
6640	200	155	173	165	1.844444444	110.6666667
6650	200	155	173	165	1.847222222	110.8333333
6660	200	156	173	165	1.85	111
6670	200	156	173	165	1.852777778	111.1666667
6680	200	156	173	165	1.855555556	111.3333333
6690	200	156	173	165	1.858333333	111.5
6700	200	156	173	165	1.861111111	111.6666667
6710	200	156	173	165	1.863888889	111.8333333
6720	200	156	173	165	1.866666667	112
6730	200	156	173	165	1.869444444	112.1666667
6740	200	156	173	165	1.872222222	112.3333333
6750	200	156	173	165	1.875	112.5
6760	200	156	173	165	1.877777778	112.6666667
6770	200	156	173	165	1.880555556	112.8333333
6780	200	156	173	165	1.883333333	113
6790	200	156	173	165	1.886111111	113.1666667
6800	200	156	173	165	1.888888889	113.3333333
6810	200	156	173	165	1.891666667	113.5
6820	200	156	173	165	1.894444444	113.6666667
6830	200	156	173	165	1.897222222	113.8333333
6840	200	156	173	165	1.9	114
6850	200	156	173	165	1.902777778	114.1666667
6860	200	156	173	165	1.905555556	114.3333333
6870	200	156	173	165	1.908333333	114.5
6880	200	156	173	165	1.911111111	114.6666667
6890	200	156	173	166	1.913888889	114.8333333
6900	200	156	173	166	1.916666667	115
6910	200	156	173	166	1.919444444	115.1666667
6920	200	156	173	166	1.922222222	115.3333333
6930	200	156	173	166	1.925	115.5
6940	200	156	173	166	1.927777778	115.6666667
6950	200	157	173	166	1.930555556	115.8333333
6960	200	157	173	166	1.933333333	116
6970	200	157	173	166	1.936111111	116.1666667
6980	200	157	173	166	1.938888889	116.3333333
6990	200	157	173	166	1.941666667	116.5
7000	200	157	173	166	1.944444444	116.6666667
7010	200	157	173	166	1.947222222	116.8333333
7020	200	157	173	167	1.95	117
7030	200	157	173	167	1.952777778	117.1666667
7040	200	157	173	167	1.955555556	117.3333333
7050	200	157	173	167	1.958333333	117.5
7060	200	157	173	167	1.961111111	117.6666667
7070	200	157	173	167	1.963888889	117.8333333
7080	200	157	173	167	1.966666667	118
7090	200	157	173	167	1.969444444	118.1666667
7100	200	157	173	167	1.972222222	118.3333333
7110	200	157	173	167	1.975	118.5
7120	200	157	173	167	1.977777778	118.6666667
7130	200	157	174	167	1.980555556	118.8333333
7140	200	157	174	167	1.983333333	119
7150	200	157	174	167	1.986111111	119.1666667
7160	200	157	174	167	1.988888889	119.3333333
7170	200	157	174	167	1.991666667	119.5
7180	200	157	174	167	1.994444444	119.6666667
7190	200	157	174	167	1.997222222	119.8333333
7200	200	157	174	167	2	120
7210	200	157	174	167	2.002777778	120.1666667
7220	200	157	174	167	2.005555556	120.3333333
7230	200	157	174	167	2.008333333	120.5
7240	200	157	174	167	2.011111111	120.6666667
7250	200	157	174	167	2.013888889	120.8333333
7260	200	157	174	167	2.016666667	121
7270	200	157	175	167	2.019444444	121.1666667
7280	200	157	175	167	2.022222222	121.3333333
7290	200	157	175	167	2.025	121.5
7300	200	157	175	167	2.027777778	121.6666667
7310	200	157	175	167	2.030555556	121.8333333
7320	200	157	175	167	2.033333333	122
7330	200	157	175	167	2.036111111	122.1666667
7340	200	157	175	167	2.038888889	122.3333333
7350	200	157	175	167	2.041666667	122.5
7360	200	157	175	167	2.044444444	122.6666667
7370	200	157	175	167	2.047222222	122.8333333
7380	200	157	175	167	2.05	123
7390	200	157	175	167	2.052777778	123.1666667
7400	200	157	175	167	2.055555556	123.3333333
7410	200	157	175	167	2.058333333	123.5
7420	200	157	175	168	2.061111111	123.6666667
7430	200	157	175	168	2.063888889	123.8333333
7440	200	157	175	168	2.066666667	124
7450	200	157	175	168	2.069444444	124.1666667
7460	200	157	175	168	2.072222222	124.3333333
7470	200	157	175	168	2.075	124.5
7480	200	157	175	168	2.077777778	124.6666667
7490	200	157	175	168	2.080555556	124.8333333
7500	200	157	175	168	2.083333333	125
7510	200	157	175	168	2.086111111	125.1666667
7520	200	157	175	168	2.088888889	125.3333333
7530	200	157	175	168	2.091666667	125.5
7540	200	157	175	168	2.094444444	125.6666667
7550	200	157	175	168	2.097222222	125.8333333
7560	200	157	175	168	2.1	126
7570	200	157	175	168	2.102777778	126.1666667
7580	200	157	175	168	2.105555556	126.3333333
7590	200	157	175	168	2.108333333	126.5
7600	200	157	175	169	2.111111111	126.6666667
7610	200	157	175	169	2.113888889	126.8333333
7620	200	157	175	169	2.116666667	127
7630	200	157	175	169	2.119444444	127.1666667
7640	200	157	175	169	2.122222222	127.3333333
7650	200	157	175	169	2.125	127.5
7660	200	157	175	169	2.127777778	127.6666667
7670	200	157	175	169	2.130555556	127.8333333
7680	200	157	175	169	2.133333333	128
7690	200	157	175	169	2.136111111	128.1666667
7700	200	157	175	169	2.138888889	128.3333333
7710	200	157	175	169	2.141666667	128.5
7720	200	157	175	169	2.144444444	128.6666667
7730	200	157	175	169	2.147222222	128.8333333
7740	200	157	176	169	2.15	129
7750	200	157	176	169	2.152777778	129.1666667
7760	200	157	176	169	2.155555556	129.3333333
7770	200	157	176	169	2.158333333	129.5
7780	200	157	176	169	2.161111111	129.6666667
7790	200	157	176	169	2.163888889	129.8333333
7800	200	157	176	169	2.166666667	130
7810	200	157	176	169	2.169444444	130.1666667
7820	200	157	176	169	2.172222222	130.3333333
7830	200	157	176	169	2.175	130.5
7840	200	157	176	169	2.177777778	130.6666667
7850	200	157	176	169	2.180555556	130.8333333
7860	200	157	176	169	2.183333333	131
7870	200	157	176	169	2.186111111	131.1666667
7880	200	157	176	169	2.188888889	131.3333333
7890	200	157	176	169	2.191666667	131.5
7900	200	157	176	169	2.194444444	131.6666667
7910	200	157	176	169	2.197222222	131.8333333
7920	200	157	176	169	2.2	132
7930	200	157	176	169	2.202777778	132.1666667
7940	200	157	176	169	2.205555556	132.3333333
7950	200	157	176	170	2.208333333	132.5
7960	200	157	176	170	2.211111111	132.6666667
7970	200	157	176	170	2.213888889	132.8333333
7980	200	157	176	171	2.216666667	133
7990	200	157	176	171	2.219444444	133.1666667
8000	200	157	176	171	2.222222222	133.3333333
8010	200	157	176	171	2.225	133.5
8020	200	157	176	171	2.227777778	133.6666667
8030	200	157	176	171	2.230555556	133.8333333
8040	200	157	176	171	2.233333333	134
8050	200	157	176	171	2.236111111	134.1666667
8060	200	157	176	171	2.238888889	134.3333333
8070	200	157	176	172	2.241666667	134.5
8080	200	158	176	172	2.244444444	134.6666667
8090	200	158	176	172	2.247222222	134.8333333
8100	200	158	176	172	2.25	135
8110	200	158	176	172	2.252777778	135.1666667
8120	200	158	176	172	2.255555556	135.3333333
8130	200	158	176	172	2.258333333	135.5
8140	200	158	176	172	2.261111111	135.6666667
8150	200	158	176	172	2.263888889	135.8333333
8160	200	158	176	172	2.266666667	136
8170	200	158	176	172	2.269444444	136.1666667
8180	200	158	177	172	2.272222222	136.3333333
8190	200	158	177	172	2.275	136.5
8200	200	158	177	172	2.277777778	136.6666667
8210	200	158	177	172	2.280555556	136.8333333
8220	200	158	177	172	2.283333333	137
8230	200	158	177	172	2.286111111	137.1666667
8240	200	158	177	172	2.288888889	137.3333333
8250	200	158	177	172	2.291666667	137.5
8260	200	158	177	172	2.294444444	137.6666667
8270	200	158	177	172	2.297222222	137.8333333
8280	200	159	177	172	2.3	138
8290	200	159	177	172	2.302777778	138.1666667
8300	200	159	177	172	2.305555556	138.3333333
8310	200	159	177	172	2.308333333	138.5
8320	200	159	177	172	2.311111111	138.6666667
8330	200	159	177	172	2.313888889	138.8333333
8340	200	159	177	172	2.316666667	139
8350	200	159	177	172	2.319444444	139.1666667
8360	200	159	177	172	2.322222222	139.3333333
8370	200	159	177	172	2.325	139.5
8380	200	159	177	172	2.327777778	139.6666667
8390	200	159	177	172	2.330555556	139.8333333
8400	200	159	177	172	2.333333333	140
8410	200	159	177	172	2.336111111	140.1666667
8420	200	159	177	172	2.338888889	140.3333333
8430	200	159	177	172	2.341666667	140.5
8440	200	159	177	172	2.344444444	140.6666667
8450	200	159	177	172	2.347222222	140.8333333
8460	200	159	177	172	2.35	141
8470	200	159	177	172	2.352777778	141.1666667
8480	200	159	177	172	2.355555556	141.3333333
8490	200	159	177	172	2.358333333	141.5
8500	200	159	177	172	2.361111111	141.6666667
8510	200	159	177	172	2.363888889	141.8333333
8520	200	159	177	172	2.366666667	142
8530	200	159	177	172	2.369444444	142.1666667
8540	200	159	177	172	2.372222222	142.3333333
8550	200	159	177	172	2.375	142.5
8560	200	160	177	172	2.377777778	142.6666667
8570	200	160	177	172	2.380555556	142.8333333
8580	200	160	177	172	2.383333333	143
8590	200	160	177	172	2.386111111	143.1666667
8600	200	160	177	172	2.388888889	143.3333333
8610	200	160	177	172	2.391666667	143.5
8620	200	160	177	172	2.394444444	143.6666667
8630	200	160	177	172	2.397222222	143.8333333
8640	200	160	177	172	2.4	144
8650	200	160	177	172	2.402777778	144.1666667
8660	200	160	177	172	2.405555556	144.3333333
8670	200	160	177	172	2.408333333	144.5
8680	200	160	177	172	2.411111111	144.6666667
8690	200	160	178	172	2.413888889	144.8333333
8700	200	160	178	172	2.416666667	145
8710	200	160	178	172	2.419444444	145.1666667
8720	200	160	178	172	2.422222222	145.3333333
8730	200	160	178	172	2.425	145.5
8740	200	160	178	172	2.427777778	145.6666667
8750	200	160	178	172	2.430555556	145.8333333
8760	200	160	178	172	2.433333333	146
8770	200	160	178	172	2.436111111	146.1666667
8780	200	160	178	172	2.438888889	146.3333333
8790	200	160	178	172	2.441666667	146.5
8800	200	160	178	172	2.444444444	146.6666667
8810	200	160	178	172	2.447222222	146.8333333
8820	200	160	178	172	2.45	147
8830	200	160	178	172	2.452777778	147.1666667
8840	200	160	178	172	2.455555556	147.3333333
8850	200	160	178	172	2.458333333	147.5
8860	200	160	178	172	2.461111111	147.6666667
8870	200	160	178	172	2.463888889	147.8333333
8880	200	160	178	172	2.466666667	148
8890	200	160	178	172	2.469444444	148.1666667
8900	200	160	178	172	2.472222222	148.3333333
8910	200	160	178	172	2.475	148.5
8920	200	160	178	172	2.477777778	148.6666667
8930	200	160	178	172	2.480555556	148.8333333
8940	200	160	178	172	2.483333333	149
8950	200	160	178	172	2.486111111	149.1666667
8960	200	160	178	172	2.488888889	149.3333333
8970	200	160	178	172	2.491666667	149.5
8980	200	160	178	172	2.494444444	149.6666667
8990	200	160	178	172	2.497222222	149.8333333
9000	200	160	178	172	2.5	150
9010	200	160	178	172	2.502777778	150.1666667
9020	200	160	179	172	2.505555556	150.3333333
9030	200	160	179	172	2.508333333	150.5
9040	200	160	179	172	2.511111111	150.6666667
9050	200	160	179	172	2.513888889	150.8333333
9060	200	160	179	172	2.516666667	151
9070	200	160	179	172	2.519444444	151.1666667
9080	200	160	179	172	2.522222222	151.3333333
9090	200	160	179	172	2.525	151.5
9100	200	160	179	172	2.527777778	151.6666667
9110	200	160	179	172	2.530555556	151.8333333
9120	200	160	179	172	2.533333333	152
9130	200	160	179	172	2.536111111	152.1666667
9140	200	160	179	172	2.538888889	152.3333333
9150	200	160	179	172	2.541666667	152.5
9160	200	160	179	172	2.544444444	152.6666667
9170	200	160	179	172	2.547222222	152.8333333
9180	200	160	179	172	2.55	153
9190	200	160	179	172	2.552777778	153.1666667
9200	200	160	179	172	2.555555556	153.3333333
9210	200	160	179	172	2.558333333	153.5
9220	200	160	179	172	2.561111111	153.6666667
9230	200	160	179	172	2.563888889	153.8333333
9240	200	160	179	172	2.566666667	154
9250	200	160	179	172	2.569444444	154.1666667
9260	200	160	179	172	2.572222222	154.3333333
9270	200	160	179	172	2.575	154.5
9280	200	160	179	172	2.577777778	154.6666667
9290	200	160	179	172	2.580555556	154.8333333
9300	200	160	179	172	2.583333333	155
9310	200	160	179	172	2.586111111	155.1666667
9320	200	160	179	172	2.588888889	155.3333333
9330	200	160	179	172	2.591666667	155.5
9340	200	160	179	172	2.594444444	155.6666667
9350	200	160	179	172	2.597222222	155.8333333
9360	200	160	179	172	2.6	156
9370	200	160	179	172	2.602777778	156.1666667
9380	200	160	179	172	2.605555556	156.3333333
9390	200	160	179	172	2.608333333	156.5
9400	200	160	179	173	2.611111111	156.6666667
9410	200	160	179	173	2.613888889	156.8333333
9420	200	160	179	173	2.616666667	157
9430	200	160	179	173	2.619444444	157.1666667
9440	200	160	179	173	2.622222222	157.3333333
9450	200	160	179	173	2.625	157.5
9460	200	160	179	173	2.627777778	157.6666667
9470	200	160	179	173	2.630555556	157.8333333
9480	200	160	179	173	2.633333333	158
9490	200	160	179	174	2.636111111	158.1666667
9500	200	160	179	174	2.638888889	158.3333333
9510	200	160	179	174	2.641666667	158.5
9520	200	160	179	174	2.644444444	158.6666667
9530	200	160	179	175	2.647222222	158.8333333
9540	200	160	179	175	2.65	159
9550	200	160	179	175	2.652777778	159.1666667
9560	200	160	179	175	2.655555556	159.3333333
9570	200	160	179	175	2.658333333	159.5
9580	200	160	179	175	2.661111111	159.6666667
9590	200	160	179	175	2.663888889	159.8333333
9600	200	160	179	175	2.666666667	160
9610	200	160	179	175	2.669444444	160.1666667
9620	200	160	179	175	2.672222222	160.3333333
9630	200	160	179	175	2.675	160.5
9640	200	160	179	175	2.677777778	160.6666667
9650	200	160	179	175	2.680555556	160.8333333
9660	200	160	179	175	2.683333333	161
9670	200	160	179	175	2.686111111	161.1666667
9680	200	160	179	175	2.688888889	161.3333333
9690	200	160	179	175	2.691666667	161.5
9700	200	160	179	175	2.694444444	161.6666667
9710	200	160	179	175	2.697222222	161.8333333
9720	200	160	179	175	2.7	162
9730	200	160	179	175	2.702777778	162.1666667
9740	200	160	179	175	2.705555556	162.3333333
9750	200	160	179	175	2.708333333	162.5
9760	200	160	179	175	2.711111111	162.6666667
9770	200	160	179	175	2.713888889	162.8333333
9780	200	160	179	176	2.716666667	163
9790	200	160	179	176	2.719444444	163.1666667
9800	200	160	179	176	2.722222222	163.3333333
9810	200	160	179	176	2.725	163.5
9820	200	160	179	176	2.727777778	163.6666667
9830	200	160	179	176	2.730555556	163.8333333
9840	200	160	179	176	2.733333333	164
9850	200	160	179	176	2.736111111	164.1666667
9860	200	160	179	176	2.738888889	164.3333333
9870	200	160	179	176	2.741666667	164.5
9880	200	160	179	176	2.744444444	164.6666667
9890	200	160	179	176	2.747222222	164.8333333
9900	200	160	179	176	2.75	165
9910	200	160	180	176	2.752777778	165.1666667
9920	200	160	180	176	2.755555556	165.3333333
9930	200	160	180	176	2.758333333	165.5
9940	200	160	180	176	2.761111111	165.6666667
9950	200	160	180	176	2.763888889	165.8333333
9960	200	160	180	176	2.766666667	166
9970	200	160	180	176	2.769444444	166.1666667
9980	200	160	180	176	2.772222222	166.3333333
9990	200	160	180	176	2.775	166.5
10000	200	160	180	176	2.777777778	166.6666667
10010	200	160	180	176	2.780555556	166.8333333
10020	200	160	180	177	2.783333333	167
10030	200	160	180	177	2.786111111	167.1666667
10040	200	160	180	177	2.788888889	167.3333333
10050	200	160	180	177	2.791666667	167.5
10060	200	160	180	177	2.794444444	167.6666667
10070	200	160	180	177	2.797222222	167.8333333
10080	200	160	180	177	2.8	168
10090	200	160	180	178	2.802777778	168.1666667
10100	200	160	180	178	2.805555556	168.3333333
10110	200	160	180	178	2.808333333	168.5
10120	200	160	180	178	2.811111111	168.6666667
10130	200	160	180	178	2.813888889	168.8333333
10140	200	160	180	178	2.816666667	169
10150	200	160	180	178	2.819444444	169.1666667
10160	200	160	180	178	2.822222222	169.3333333
10170	200	160	180	178	2.825	169.5
10180	200	160	180	178	2.827777778	169.6666667
10190	200	160	180	178	2.830555556	169.8333333
10200	200	160	180	178	2.833333333	170
10210	200	160	180	178	2.836111111	170.1666667
10220	200	160	180	178	2.838888889	170.3333333
10230	200	160	180	178	2.841666667	170.5
10240	200	160	180	178	2.844444444	170.6666667
10250	200	160	180	178	2.847222222	170.8333333
10260	200	160	180	179	2.85	171
10270	200	160	180	179	2.852777778	171.1666667
10280	200	160	180	179	2.855555556	171.3333333
10290	200	160	180	179	2.858333333	171.5
10300	200	160	180	179	2.861111111	171.6666667
10310	200	160	180	179	2.863888889	171.8333333
10320	200	160	180	179	2.866666667	172
10330	200	160	180	179	2.869444444	172.1666667
10340	200	160	180	179	2.872222222	172.3333333
10350	200	160	180	179	2.875	172.5
10360	200	160	180	179	2.877777778	172.6666667
10370	200	160	180	179	2.880555556	172.8333333
10380	200	160	180	179	2.883333333	173
10390	200	160	180	179	2.886111111	173.1666667
10400	200	160	180	180	2.888888889	173.3333333
10410	200	160	180	180	2.891666667	173.5
10420	200	160	180	180	2.894444444	173.6666667
10430	200	160	180	180	2.897222222	173.8333333
10440	200	160	180	180	2.9	174
10450	200	160	180	180	2.902777778	174.1666667
10460	200	160	180	180	2.905555556	174.3333333
10470	200	160	180	180	2.908333333	174.5
10480	200	160	180	180	2.911111111	174.6666667
10490	200	160	180	180	2.913888889	174.8333333
10500	200	160	180	180	2.916666667	175
10510	200	160	180	180	2.919444444	175.1666667
10520	200	160	180	180	2.922222222	175.3333333
10530	200	161	180	180	2.925	175.5
10540	200	161	180	180	2.927777778	175.6666667
10550	200	161	180	180	2.930555556	175.8333333
10560	200	161	180	180	2.933333333	176
10570	200	161	180	180	2.936111111	176.1666667
10580	200	161	180	180	2.938888889	176.3333333
10590	200	161	180	180	2.941666667	176.5
10600	200	161	180	180	2.944444444	176.6666667
10610	200	161	180	180	2.947222222	176.8333333
10620	200	161	180	180	2.95	177
10630	200	161	180	180	2.952777778	177.1666667
10640	200	161	180	180	2.955555556	177.3333333
10650	200	161	180	180	2.958333333	177.5
10660	200	161	180	180	2.961111111	177.6666667
10670	200	161	180	180	2.963888889	177.8333333
10680	200	161	180	180	2.966666667	178
10690	200	161	180	180	2.969444444	178.1666667
10700	200	161	180	180	2.972222222	178.3333333
10710	200	161	180	180	2.975	178.5
10720	200	161	180	180	2.977777778	178.6666667
10730	200	161	180	180	2.980555556	178.8333333
10740	200	161	180	180	2.983333333	179
10750	200	161	180	180	2.986111111	179.1666667
10760	200	161	180	180	2.988888889	179.3333333
10770	200	161	180	180	2.991666667	179.5
10780	200	161	180	180	2.994444444	179.6666667
10790	200	161	180	180	2.997222222	179.8333333
10800	200	161	180	180	3	180

